Substructure analysis of the RXCJ0232.2-4420 galaxy cluster

RXCJ0232.2-4420, at $z$ = 0.28, is a peculiar system hosting a radio halo source around the cool-core of the cluster. To investigate its formation and nature, we used archival {\it Chandra} and XMM-\textit{Newton} X-ray data to study the dynamical state of the cluster and detect possible substructures in the hot gas. Its X-ray surface brightness distribution shows no clear disruption except an elongation in the North-East to South-West direction. We perform the unsharp masking technique and compute morphology parameters (Gini, $M_{20}$ and concentration) to characterise the degree of disturbance in the projected X-ray emission. Both of these methods revealed a substructure, which is located at $\sim$ 1$'$ from the cluster core in the South-West direction. Previous spectral analysis conducted for RXCJ0232.2-4420 concluded that there are a short cooling time and low entropy at the cluster centre, indicating that the cluster has a cool core. Thus, we suggest that RXCJ0232.2-4420 may be a system where the core of the cluster is not showing any sign of disturbance, but the South-West substructure could be pumping energy to the detected radio halo via turbulence.

==> properties.txt <==
z=0.2836

